Tight Mixed-Integer Optimization Formulations for Prescriptive Trees

We focus on modeling the relationship between an input feature vector and the predicted outcome of a trained decision tree using mixed-integer optimization. This can be used in many practical applications where a decision tree or tree ensemble is incorporated into an optimization problem to model the predicted outcomes of a decision. We propose tighter mixed-integer optimization formulations than those previously introduced. Existing formulations can be shown to have linear relaxations that have fractional extreme points, even for the simple case of modeling a single decision tree. A formulation we propose, based on a projected union of polyhedra approach, is ideal for a single decision tree. While the formulation is generally not ideal for tree ensembles or if additional constraints are added, it generally has fewer extreme points, leading to a faster time to solve, particularly if the formulation has relatively few trees. However, previous work has shown that formulations based on a binary representation of the feature vector perform well computationally and hence are attractive for use in practical applications. We present multiple approaches to tighten existing formulations with binary vectors, and show that fractional extreme points are removed when there are multiple splits on the same feature. At an extreme, we prove that this results in ideal formulations for tree ensembles modeling a one-dimensional feature vector. Building on this result, we also show via numerical simulations that these additional constraints result in significantly tighter linear relaxations when the feature vector is low dimensional. We also present instances where the time to solve to optimality is significantly improved using these formulations.

==> Incasa_Paper/plots/tikz/expset_tighter.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={grey_dot}] (0) at (0, 4) {};
		\node [style={grey_dot}] (1) at (-3, 0) {};
		\node [style={grey_dot}] (2) at (3, 0) {};
		\node [style={grey_dot}] (3) at (-1.5, -4) {};
		\node [style={grey_dot}] (4) at (-4.5, -4) {};
		\node [style=none] (9) at (0, 4.75) {};
		\node [style=none] (10) at (-4, 1) {$w_2 \leq 2$};
		\node [style=none] (11) at (0, 4.75) {$w_1 \leq 4$};
		\node [style=none] (12) at (-4.5, -5) {$z_1$};
		\node [style=none] (13) at (-1.5, -5) {$z_2$};
		\node [style=none] (14) at (1.5, -5) {$z_3$};
		\node [style=none] (15) at (2.75, 2.25) {$x_{11}=0$};
		\node [style=none] (16) at (-2.75, 2.25) {$x_{11}=1$};
		\node [style=none] (18) at (-5.25, -1.25) {$x_{21}=1$};
		\node [style={grey_dot}] (19) at (1.5, -4) {};
		\node [style={grey_dot}] (20) at (4.5, -4) {};
		\node [style=none] (21) at (4.5, 1) {$w_2 \leq 5$};
		\node [style=none] (22) at (4.5, -5) {$z_4$};
		\node [style=none] (23) at (-1, -1.25) {$x_{21}=0$};
		\node [style=none] (24) at (5.75, -2.25) {$x_{22}=0$};
		\node [style=none] (25) at (0.75, -2.25) {$x_{22}=1$};
		\node [style=left] (26) at (1.5, -5) {};
		\node [style=below] (27) at (1.5, -5) {};
		\node [style=below] (28) at (-4.5, -5) {};
		\node [style=left] (30) at (4.75, 4.5) {};
		\node [style=below] (31) at (4.75, 3.5) {};
		\node [style=none] (32) at (6.5, 4.5) {left($s$)};
		\node [style=none] (33) at (6.75, 3.5) {below($s$)};
		\node [style=none] (34) at (3, 0) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new edge style 0] (0) to (1);
		\draw [style=new edge style 0] (0) to (2);
		\draw [style=new edge style 0] (1) to (3);
		\draw [style=new edge style 0] (1) to (4);
		\draw [style=new edge style 0] (2) to (19);
		\draw [style=new edge style 0] (2) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> Incasa_Paper/plots/tikz/tree.tikz <==


\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={grey_dot}] (0) at (0, 4) {};
		\node [style={grey_dot}] (1) at (-3, 0) {};
		\node [style=none] (2) at (3, 0) {};
		\node [style={grey_dot}] (3) at (0, -4) {};
		\node [style=none] (4) at (-6, -4) {};
		\node [style=none] (10) at (-4, 1) {$w \leq 2$};
		\node [style=none] (11) at (-0.75, 5) {$w \leq 5$};
		\node [style=none] (12) at (-6, -5) {...};
		\node [style=none] (13) at (0, -5) {$z_2$};
		\node [style=none] (14) at (3, -1) {...};
		\node [style=none] (16) at (-2.75, 2.25) {$x_1=1$};
		\node [style=none] (17) at (-0.25, -1.75) {$x_2=0$};
		\node [style=none] (20) at (2, 6) {};
		\node [style=none] (21) at (2.75, 6.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new edge style 0] (0) to (1);
		\draw [style=new edge style 0] (0) to (2.center);
		\draw [style=new edge style 0] (1) to (3);
		\draw [style=new edge style 0] (1) to (4.center);
		\draw [style=new edge style 0] (20.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}




==> Incasa_Paper/plots/tikz_2/grey_dot.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{grey_dot}=[fill={rgb,255: red,182; green,182; blue,182}, draw=black, shape=circle, tikzit shape=circle, tikzit fill={rgb,255: red,182; green,182; blue,182}, tikzit draw=black]
\tikzstyle{new style 0}=[fill={rgb,255: red,128; green,0; blue,128}, draw={rgb,255: red,128; green,0; blue,128}, shape=circle, scale=0.3]
\tikzstyle{new style 1}=[fill=none, draw=black, shape=circle, scale=0.5]
\tikzstyle{left}=[fill=none, draw=blue, shape=circle, dashed, scale=1.3]
\tikzstyle{below}=[fill=none, draw=red, shape=rectangle, dashed, scale=1.5]

% Edge styles
\tikzstyle{new edge style 0}=[->]
\tikzstyle{new edge style 1}=[-, draw=blue]
\tikzstyle{new edge style 2}=[-, draw=red]
\tikzstyle{new edge style 3}=[-, draw={rgb,255: red,128; green,0; blue,128}, dashed]
\tikzstyle{dotted blue}=[-, draw=blue, dotted]
\tikzstyle{dotted_red}=[-, draw=red, dotted]
\tikzstyle{purple_dotted}=[-, draw={rgb,255: red,128; green,0; blue,128}, dotted]
\tikzstyle{filled path}=[-, draw={rgb,255: red,128; green,0; blue,128}, fill={rgb,255: red,128; green,0; blue,128}, opacity=0.2]
\tikzstyle{new edge style 4}=[-]

